The Carnegie Supernova Project-I: Correlation Between Type Ia Supernovae and Their Host Galaxies from Optical to Near-Infrared Bands

We present optical and near-infrared ($ugriYJH$) photometry of host galaxies of Type Ia supernovae (SN~Ia) observed by the \textit{Carnegie Supernova Project-I}. We determine host galaxy stellar masses and, for the first time, study their correlation with SN~Ia standardized luminosity across optical and near-infrared ($uBgVriYJH$) bands. In the individual bands, we find that SNe~Ia are more luminous in more massive hosts with luminosity offsets ranging between $-0.07 \pm0.03$ mag to $-0.15\pm0.04$ mag after light-curve standardization. The slope of the SN~Ia Hubble residual-host mass relation is negative across all $uBgVriYJH$ bands with values ranging between $-0.036\pm 0.025$ mag/dex to $-0.097\pm 0.027$ mag/dex -- implying that SNe~Ia in more massive galaxies are brighter than expected. The near-constant observed correlations across optical and near-infrared bands indicate that dust may not play a significant role in the observed luminosity offset--host mass correlation. We measure projected separations between SNe~Ia and their host centers, and find that SNe~Ia that explode beyond a projected 10 kpc have a $\rm 30\% \ to \ 50\%$ reduction of the dispersion in Hubble residuals across all bands -- making them a more uniform subset of SNe~Ia. Dust in host galaxies, peculiar velocities of nearby SN~Ia, or a combination of both may drive this result as the color excesses of SNe~Ia beyond 10 kpc are found to be generally lower than those interior, but there is also a diminishing trend of the dispersion as we exclude nearby events. We do not find that SN~Ia average luminosity varies significantly when they are grouped in various host morphological types. Host galaxy data from this work will be useful, in conjunction with future high-redshift samples, in constraining cosmological parameters.

==> csp1mass.txt <==
2004dt & 10.44 & 10.57 & 10.70&5.03\\
2004ef & 10.63 & 10.74 & 10.80&6.88\\
2004eo & 11.01 & 11.16 & 11.34&18.92\\
2004ey & 9.76 & 10.06 & 10.41&4.37\\
2004gs & 10.57 & 10.63 & 10.70&8.64\\
2004gu & 9.74 & 10.02 & 10.16&2.46\\
2005A & 11.07 & 11.19 & 11.26&2.45\\
2005ag & 10.84 & 10.90 & 10.95&13.38\\
2005al & 10.40 & 10.49 & 10.63&4.32\\
2005am & 10.68 & 10.83 & 11.26&6.67\\
2005be & 10.25 & 10.40 & 10.58&4.85\\
2005bg & 9.79 & 9.91 & 10.07&0.35\\
2005bl & 10.89 & 11.01 & 11.14&8.35\\
2005bo & 10.40 & 10.50 & 10.65&3.99\\
2005el & 10.70 & 10.84 & 11.24&13.61\\
2005eq & 10.39 & 10.56 & 10.65&17.61\\
2005gj & 8.70 & 8.81 & 9.04&0.89\\
2005hc & 10.52 & 10.60 & 10.65&8.50\\
2005hj & 9.22 & 9.32 & 9.38&3.21\\
2005hk & 9.29 & 9.46 & 9.56&4.92\\
2005iq & 10.47 & 10.54 & 10.60&13.51\\
2005ir & 9.06 & 9.23 & 9.35&0.43\\
2005kc & 10.60 & 11.06 & 11.50&3.33\\
2005ke & 10.28 & 10.43 & 10.56&5.71\\
2005ki & 10.62 & 10.80 & 10.86&27.76\\
2005ku & 9.96 & 10.04 & 10.10&0.85\\
2005lu & 9.69 & 9.86 & 9.98&2.29\\
2005M & 8.38 & 8.80 & 8.97&3.17\\
2005mc & 10.82 & 10.95 & 11.13&3.11\\
2005na & 10.90 & 10.97 & 11.05&3.96\\
2005W & 9.72 & 9.90 & 10.03&10.30\\
2006ax & 10.79 & 10.92 & 11.04&18.75\\
2006bd & 10.60 & 10.77 & 10.80&7.82\\
2006bh & 10.31 & 10.43 & 10.49&11.86\\
2006br & 10.87 & 10.97 & 11.36&3.29\\
2006bt & 10.80 & 10.84 & 10.92&32.09\\
2006D & 9.54 & 9.76 & 9.85&2.20\\
2006mr & 10.79 & 11.19 & 11.34&1.91\\
2006ef & 10.18 & 10.35 & 10.47&9.49\\
2006ej & 10.48 & 10.63 & 10.70&3.36\\
2006eq & 9.79 & 10.19 & 10.65&9.94\\
2006et & 10.70 & 10.80 & 10.88&4.71\\
2006ev & 10.65 & 10.75 & 10.91&15.22\\
2006fw & 9.25 & 9.42 & 9.54&0.71\\
2006gj & 10.36 & 10.53 & 10.60&13.19\\
2006gt & 9.87 & 9.93 & 9.94&15.49\\
2006hb & 10.11 & 10.22 & 10.40&6.19\\
2006hx & 10.12 & 10.31 & 10.44&1.91\\
2006is & 6.68 & 7.10 & 7.41&4.47\\
2006kf & 10.59 & 10.82 & 10.90&5.10\\
2006lu & 10.22 & 10.29 & 10.37&5.06\\
2006ob & 11.08 & 11.26 & 11.33&7.08\\
2006os & 10.66 & 10.81 & 10.87&8.19\\
2006ot & 11.16 & 11.27 & 11.33&6.67\\
2006py & 8.96 & 9.10 & 9.25&0.08\\
2006X & 9.06 & 9.33 & 9.48&5.09\\
2007af & 9.23 & 9.52 & 9.98&5.25\\
2007ai & 9.76 & 9.91 & 10.18&15.98\\
2007al & 9.33 & 9.47 & 9.91&1.05\\
2007as & 10.24 & 10.36 & 10.43&5.08\\
2007ax & 10.13 & 10.23 & 10.29&0.90\\
2007ba & 10.90 & 10.99 & 11.06&9.28\\
2007bc & 10.65 & 10.73 & 10.78&13.88\\
2007bd & 10.68 & 10.82 & 10.89&5.35\\
2007bm & 10.09 & 10.27 & 10.72&1.37\\
2007ca & 9.52 & 9.69 & 9.74&8.23\\
2007cg & 10.33 & 10.37 & 10.43&1.92\\
2007hj & 10.30 & 10.45 & 10.89&4.56\\
2007hx & 10.45 & 10.55 & 10.62&20.90\\
2007jd & 9.98 & 10.13 & 10.18&6.81\\
2007jg & 7.95 & 8.10 & 8.22&6.34\\
2007jh & 10.89 & 10.99 & 11.04&4.01\\
2007le & 9.65 & 9.85 & 10.16&2.40\\
2007N & 10.10 & 10.19 & 10.57&4.11\\
2007nq & 11.15 & 11.21 & 11.28&19.54\\
2007ol & 9.72 & 9.82 & 10.01&1.70\\
2007on & 10.78 & 11.04 & 11.45&9.49\\
2007S & 9.63 & 9.98 & 10.09&3.09\\
2007so & 10.89 & 10.97 & 11.07&4.70\\
2007st & 10.85 & 10.95 & 11.40&2.46\\
2007ux & 10.23 & 10.30 & 10.34&4.23\\
2008ae & 10.27 & 10.44 & 10.54&7.04\\
2008ar & 10.11 & 10.21 & 10.28&3.25\\
2008bc & 9.93 & 10.10 & 10.26&5.90\\
2008bd & 10.99 & 11.07 & 11.13&3.64\\
2008bi & 10.27 & 10.38 & 10.48&0.93\\
2008bq & 10.74 & 10.82 & 10.91&8.59\\
2008bt & 10.70 & 10.85 & 10.91&5.06\\
2008bz & 10.44 & 10.50 & 10.56&7.98\\
2008C & 10.35 & 10.49 & 10.55&0.99\\
2008cc & 10.40 & 10.48 & 10.64&1.77\\
2008cd & 9.39 & 9.54 & 9.73&0.84\\
2008cf & 8.59 & 8.73 & 8.97&2.36\\
2008fl & 10.87 & 10.94 & 11.01&6.15\\
2008fp & 10.15 & 10.20 & 10.63&2.15\\
2008fr & 7.58 & 7.73 & 7.88&0.76\\
2008fu & 10.66 & 10.72 & 10.80&2.70\\
2008fw & 10.31 & 10.49 & 10.61&11.59\\
2008gg & 10.63 & 10.73 & 10.82&22.91\\
2008gl & 10.81 & 10.86 & 10.92&16.76\\
2008go & 10.89 & 10.94 & 11.00&17.80\\
2008gp & 10.64 & 10.73 & 10.79&11.84\\
2008ha & 7.80 & 8.15 & 8.35&1.14\\
2008hj & 10.24 & 10.40 & 10.69&15.53\\
2008hu & 10.84 & 10.99 & 11.07&39.27\\
2008hv & 10.29 & 10.55 & 10.67&9.94\\
2008ia & 10.54 & 10.77 & 11.23&2.24\\
2008J & 10.15 & 10.35 & 10.44&1.52\\
2008O & 11.12 & 11.33 & 11.59&5.39\\
2008R & 11.09 & 11.25 & 11.31&4.00\\
2009aa & 10.10 & 10.60 & 10.80&10.06\\
2009ab & 10.20 & 10.35 & 10.78&8.30\\
2009ad & 10.50 & 10.58 & 10.64&5.44\\
2009ag & 9.99 & 10.20 & 10.60&12.79\\
2009al & 10.66 & 10.72 & 10.77&29.32\\
2009cz & 10.68 & 10.75 & 10.84&8.00\\
2009D & 10.35 & 10.43 & 10.50&20.36\\
2009dc & 10.48 & 10.57 & 10.62&11.37\\
2009ds & 10.65 & 10.77 & 10.88&4.71\\
2009F & 10.61 & 10.79 & 11.22&3.08\\
2009I & 10.53 & 10.74 & 10.93&6.65\\
2009J & 10.32 & 10.48 & 10.57&8.51\\
2009le & 10.66 & 10.84 & 11.31&5.80\\
2009P & 9.77 & 9.87 & 9.95&1.16\\
2009Y & 10.64 & 10.76 & 10.94&5.09\\
2010ae & 9.16 & 9.29 & 9.36&0.08\\


==> csp1massforChris.txt <==
2004dt,10.570000,10.441105,10.728499
2004ef,10.737000,10.634000,10.802000
2004eo,11.158000,11.025912,11.304801
2004ey,10.056000,9.758000,10.413000
2004gs,10.626000,10.571000,10.704000
2004gu,10.024000,9.739000,10.218605
2005A,11.192000,11.074000,11.264000
2005ag,10.903000,10.843000,10.949000
2005al,10.492000,10.405000,10.628000
2005am,10.827000,10.675000,11.257000
2005be,10.397000,10.248923,10.562456
2005bg,9.911000,9.731873,10.084076
2005bl,11.007000,10.872027,11.143697
2005bo,10.502000,10.343914,10.627835
2005el,10.835000,10.697000,11.244000
2005eq,10.562000,10.370700,10.650000
2005gj,8.811000,8.686471,9.041000
2005hc,10.601000,10.517000,10.647000
2005hj,9.323000,9.219000,9.378000
2005hk,9.456000,9.294000,9.559000
2005iq,10.538000,10.470000,10.604000
2005ir,9.228000,9.112773,9.426208
2005kc,11.059000,10.595000,11.498000
2005ke,10.433000,10.332515,10.565445
2005ki,10.802000,10.616000,10.863000
2005ku,10.036000,9.956000,10.100000
2005lu,9.865000,9.708920,10.021967
2005M,8.800000,8.377000,8.957432
2005mc,10.954000,10.771140,11.084108
2005na,10.973000,10.901000,11.046000
2005W,9.899000,9.772314,10.079351
2006ax,10.921000,10.763523,11.044000
2006bd,10.768000,10.596000,10.801000
2006bh,10.425000,10.311000,10.495000
2006br,10.966000,10.871000,11.362000
2006bt,10.843000,10.797000,10.917000
2006D,9.764000,9.540000,9.855000
2006dd,11.189000,10.791000,11.361053
2006ef,10.346000,10.185970,10.522826
2006ej,10.634000,10.478000,10.701000
2006eq,10.195000,9.790000,10.645000
2006et,10.801000,10.696000,10.879000
2006ev,10.747000,10.655000,10.913000
2006fw,9.424000,9.241251,9.593952
2006gj,10.533000,10.365000,10.596000
2006gt,9.925000,9.869000,9.944000
2006hb,10.217000,10.084193,10.325832
2006hx,10.307000,10.116000,10.436000
2006is,7.101000,6.675000,7.411000
2006kf,10.816000,10.594000,10.902000
2006lu,10.294000,10.217000,10.367000
2006ob,11.257000,11.076000,11.334000
2006os,10.809000,10.658000,10.869000
2006ot,11.268000,11.161000,11.326000
2006py,9.102000,8.984521,9.209949
2006X,9.326000,9.057000,9.475790
2007af,9.525000,9.227000,9.975000
2007ai,9.908000,9.755000,10.180000
2007al,9.469000,9.327000,9.906000
2007as,10.359000,10.245000,10.427000
2007ax,10.232000,10.129000,10.289000
2007ba,10.994000,10.904000,11.063000
2007bc,10.735000,10.654000,10.779000
2007bd,10.825000,10.677000,10.889000
2007bm,10.265000,10.092000,10.717000
2007ca,9.690000,9.525000,9.745000
2007cg,10.367000,10.327000,10.429000
2007hj,10.452000,10.302000,10.891000
2007hx,10.545000,10.449000,10.616000
2007jd,10.127000,9.976412,10.184000
2007jg,8.105000,7.950000,8.221000
2007jh,10.991000,10.885000,11.037000
2007le,9.845000,9.695200,10.156000
2007N,10.187000,10.097000,10.569000
2007nq,11.211000,11.155000,11.279000
2007ol,9.820000,9.631060,9.961129
2007on,11.042000,10.776000,11.447000
2007S,9.979000,9.634000,10.081747
2007so,10.966000,10.894000,11.066000
2007st,10.949000,10.852000,11.401000
2007ux,10.296000,10.230000,10.339000
2008ae,10.439000,10.274000,10.542000
2008ar,10.214000,10.113000,10.277000
2008bc,10.104000,9.909025,10.291892
2008bd,11.066000,10.988000,11.129000
2008bi,10.382000,10.266000,10.477000
2008bq,10.817000,10.745000,10.909000
2008bt,10.846000,10.704000,10.914000
2008bz,10.500000,10.441000,10.560000
2008C,10.491000,10.350000,10.549000
2008cc,10.483000,10.405000,10.638000
2008cd,9.541000,9.356088,9.677998
2008cf,8.728000,8.588000,8.969000
2008fl,10.943000,10.872000,11.010000
2008fp,10.200000,10.146000,10.634000
2008fr,7.728000,7.583000,7.897996
2008fu,10.721000,10.662000,10.802000
2008fw,10.493000,10.306000,10.610000
2008gg,10.728000,10.628000,10.825000
2008gl,10.865000,10.812000,10.916000
2008go,10.942000,10.893000,10.998000
2008gp,10.733000,10.639000,10.789000
2008ha,8.154000,7.795000,8.255300
2008hj,10.401000,10.253309,10.689000
2008hu,10.992000,10.844000,11.072000
2008hv,10.545000,10.291000,10.667000
2008ia,10.774000,10.536000,11.233000
2008J,10.350000,10.152000,10.445000
2008O,11.328000,11.125000,11.589000
2008R,11.251000,11.126909,11.313000
2009aa,10.595000,10.101000,10.795000
2009ab,10.346000,10.203000,10.780000
2009ad,10.578000,10.496000,10.643000
2009ag,10.201000,9.986000,10.598000
2009al,10.717000,10.665000,10.766000
2009cz,10.752000,10.680000,10.840000
2009D,10.434000,10.345000,10.502000
2009dc,10.566000,10.480000,10.618000
2009ds,10.771000,10.594597,10.890899
2009F,10.793000,10.609000,11.224000
2009I,10.740000,10.529000,10.888112
2009J,10.477000,10.316000,10.575000
2009le,10.842000,10.664000,11.305000
2009P,9.868000,9.771000,9.953000
2009Y,10.764000,10.610261,10.920123
2010ae,9.292000,9.147799,9.357000


==> csp1phot.txt <==
2004ef& UGC 12158&SA&17.44(08)&14.07(04)&13.40(06)&13.12(03)&12.39(12)&11.77(12)&11.12(09)\\
2004eo& NGC 6928&SB&14.64(08)&12.68(05)&11.83(08)&11.09(13)&$\cdots$&9.81(02)&9.07(03)\\
2004ey& UGC 11816&SB&18.02(08)&13.90(06)&13.44(11)&13.18(11)&12.08(05)&12.23(06)&11.54(08)\\
2004gs& MCG +03-22-020&S&16.65(08)&14.65(06)&13.72(11)&13.32(11)&12.46(10)&12.05(09)&11.33(09)\\
2004gu& FGC 175A&$\cdots$&19.24(09)&17.23(08)&16.48(08)&16.01(08)&14.53(09)&14.07(10)&13.16(12)\\
2005A& NGC 958&SB&14.29(09)&12.49(11)&11.85(09)&11.41(12)&10.49(12)&9.91(14)&9.03(16)\\
2005ag& 2MASS J14564320+0919366&$\cdots$&$\cdots$&16.26(08)&15.49(07)&15.06(08)&14.14(07)&13.57(12)&12.97(10)\\
2005al& NGC 5304&cD&15.17(10)&13.22(07)&12.37(06)&11.99(07)&10.93(16)&10.14(14)&9.94(12)\\
2005am& NGC 2811&SB&13.55(09)&11.70(09)&10.93(09)&10.50(09)&9.32(09)&8.90(08)&8.38(08)\\
2005be& 2MASS J14593308+1640068&$\cdots$&17.67(07)&15.45(11)&14.51(11)&14.16(06)&$\cdots$&12.76(04)&12.01(05)\\
2005bg& MCG +03-31-93&$\cdots$&15.89(14)&14.79(12)&14.24(14)&14.02(13)&$\cdots$&12.96(04)&12.33(06)\\
2005bl& NGC 4059&E&15.55(14)&13.48(11)&12.68(09)&12.20(06)&$\cdots$&10.73(02)&10.01(02)\\
2005bo& NGC 4708&SA&16.03(07)&13.79(10)&13.10(10)&12.40(04)&$\cdots$&11.16(03)&10.52(04)\\
2005el& NGC 1819&S0&15.38(10)&13.37(06)&12.17(09)&11.79(07)&10.89(09)&10.44(10)&9.78(10)\\
2005eq& MCG -01-09-006&SB&17.00(09)&14.18(03)&13.53(08)&13.16(10)&12.75(14)&12.36(15)&11.75(16)\\
2005hc& MCG +00-06-003&$\cdots$&18.50(11)&15.66(08)&14.91(10)&14.54(10)&13.59(13)&13.21(20)&12.55(12)\\
2005hj& APMUKS(BJ) B012415.21-012950.3&$\cdots$&20.05(12)&18.99(02)&18.26(01)&17.88(02)&16.81(10)&16.24(11)&15.43(28)\\
2005iq& MCG -03-01-008&SA&17.76(09)&15.01(08)&14.29(09)&13.94(08)&13.08(12)&12.60(18)&12.07(19)\\
2005ir& SDSS J011643.87+004736.9&$\cdots$&18.58(04)&17.40(08)&16.87(07)&16.49(06)&$\cdots$&15.77(14)&15.01(19)\\
2005kc& NGC 7311&SA&14.25(15)&12.50(05)&11.76(07)&11.33(07)&10.40(09)&9.22(07)&8.67(09)\\
2005ke& NGC 1371&SA&14.85(13)&11.74(05)&10.84(09)&10.43(03)&$\cdots$&8.75(02)&8.08(02)\\
2005ki& NGC 3332&SA&15.33(07)&13.37(07)&12.53(02)&12.11(01)&11.15(11)&10.61(17)&10.07(10)\\
2005ku& 2MASX J22594265-0000478&$\cdots$&17.76(14)&16.41(09)&15.87(06)&15.66(09)&14.72(11)&14.31(10)&13.82(11)\\
2005lu& ESO 545-G038&S0&16.26(14)&15.49(04)&14.55(29)&14.28(07)&$\cdots$&13.19(04)&12.44(06)\\
2005M& NGC 2930&S0&15.20(20)&14.32(08)&14.02(14)&13.98(12)&13.45(14)&14.45(15)&12.37(12)\\
2005mc& UGC 4414&SB&16.84(37)&14.70(05)&13.47(09)&12.86(10)&$\cdots$&11.55(02)&10.80(03)\\
2005na& UGC 3634&SB&16.14(07)&13.87(04)&12.93(04)&12.53(06)&11.71(12)&11.23(15)&10.47(14)\\
2005W& NGC 691&SA&15.64(11)&12.93(09)&12.05(13)&11.76(11)&$\cdots$&9.68(02)&8.99(02)\\
2006ax& NGC 3663&SA&15.47(12)&14.06(04)&13.09(04)&12.14(04)&12.14(12)&11.38(12)&10.79(12)\\
2006bd& UGC 6609&E&17.52(32)&14.17(07)&13.34(05)&12.90(05)&11.71(12)&11.65(13)&10.98(17)\\
2006bh& NGC 7329&SB&15.56(16)&12.32(04)&11.68(06)&11.31(04)&10.88(07)&10.37(12)&9.86(07)\\
2006br& NGC 5185&S&16.04(05)&13.66(07)&12.99(05)&12.27(05)&11.59(09)&11.15(07)&10.45(12)\\
2006D& MCG -01-33-34&SB&15.64(10)&13.67(06)&13.08(05)&12.80(06)&12.09(08)&11.67(12)&10.98(11)\\
2006dd& NGC 1316&S0&11.77(12)&9.84(05)&9.17(04)&8.66(03)&8.00(04)&6.80(05)&6.22(04)\\
2006ef& NGC 809&S0&16.21(12)&13.96(06)&13.17(07)&12.77(06)&$\cdots$&11.41(02)&10.72(02)\\
2006ej& NGC 191A&S0&16.55(22)&14.26(08)&13.42(06)&12.95(06)&11.92(09)&11.38(06)&10.72(08)\\
2006eq& 2MASX J21283758+0113490&$\cdots$&18.82(05)&17.33(07)&16.52(07)&16.07(07)&14.54(09)&14.23(09)&13.67(09)\\
2006et& NGC 232&SB&17.21(18)&14.05(06)&13.18(09)&12.73(07)&11.52(09)&11.19(06)&10.41(07)\\
2006ev& UGC 11758&S0&17.17(13)&14.35(02)&13.53(02)&13.10(03)&11.92(08)&11.37(06)&10.71(09)\\
2006fw& SDSS J014710.33-000848.7&&19.85(23)&18.88(07)&18.28(08)&17.84(08)&$\cdots$&16.68(12)&16.04(15)\\
2006gj& UGC 2650&SA&17.27(22)&14.98(04)&14.13(03)&13.69(04)&12.48(17)&12.03(13)&11.34(17)\\
2006gt& 2MASX J00561810-0137327&$\cdots$&19.72(28)&17.10(08)&16.26(06)&15.89(05)&15.21(13)&14.80(08)&14.14(14)\\
2006hb& MCG -04-12-34&E&16.47(08)&14.06(06)&13.08(03)&12.70(03)&11.94(08)&11.84(07)&11.47(08)\\
2006hx& 2MASX J01135716+0022171&S0&18.49(09)&16.45(04)&15.70(04)&15.32(05)&14.17(07)&13.55(07)&12.91(09)\\
2006is& APMUKS(BJ) B051529.79-235009.8&$\cdots$&$\cdots$&19.25(14)&19.02(06)&18.98(07)&18.74(04)&19.73(05)&$\cdots$\\
2006kf& UGC 2829&S0&16.57(08)&13.74(06)&12.93(04)&12.55(05)&11.38(09)&10.90(09)&10.33(11)\\
2006lu& 2MASX J09151727-2536001&$\cdots$&18.30(06)&16.29(05)&15.72(05)&15.39(05)&14.48(14)&14.04(07)&13.36(13)\\
2006ob& UGC 1333&SA&17.11(04)&15.18(07)&14.29(07)&13.86(07)&12.59(12)&11.93(11)&11.57(22)\\
2006os& UGC 2384&S&17.04(33)&14.43(04)&13.60(04)&13.24(04)&12.20(08)&11.66(09)&11.25(09)\\
2006py& SDSS J224142.04-000812.9&$\cdots$&20.06(08)&18.23(07)&17.47(05)&17.05(04)&$\cdots$&16.16(10)&15.50(12)\\
2006X& NGC 4321&SB&12.00(05)&11.00(05)&10.00(05)&9.90(05)&10.60(37)&9.76(12)&9.10(14)\\
2007af& NGC 5584&SB&14.92(03)&13.77(07)&13.11(07)&12.72(07)&11.74(10)&11.59(12)&11.07(10)\\
2007ai& MCG -04-38-004&SA&$\cdots$&13.75(06)&12.84(02)&12.86(03)&12.05(09)&11.31(19)&10.72(11)\\
2007al& 2MASX J09591870-1928233&$\cdots$&17.95(09)&16.11(12)&15.03(05)&14.58(04)&13.59(11)&13.16(13)&12.62(07)\\
2007as& ESO 18-G18&SA&16.17(13)&13.61(13)&13.18(04)&12.86(12)&12.10(08)&11.62(09)&11.08(08)\\
2007ax& NGC 2577&S0&15.32(11)&12.79(04)&11.96(04)&11.53(04)&10.62(16)&10.01(11)&9.39(15)\\
2007ba& UGC 9798&S0&17.13(10)&14.13(07)&13.51(08)&13.06(07)&12.20(14)&11.85(15)&11.22(08)\\
2007bc& UGC 6332&SB&16.09(12)&13.64(10)&12.57(32)&12.50(05)&11.50(22)&11.23(17)&10.56(12)\\
2007bd& UGC 4455&SB&19.25(06)&14.41(06)&13.71(06)&13.35(07)&12.30(08)&11.80(08)&11.07(07)\\
2007bm& NGC 3672&SA&13.77(04)&11.84(11)&11.15(08)&10.75(06)&10.27(09)&9.73(06)&9.09(11)\\
2007ca& MCG -02-34-61&SA&18.71(24)&14.45(05)&13.96(06)&13.73(05)&12.90(16)&12.61(18)&11.84(10)\\
2007cg& ESO 508-G75&SA&17.28(09)&15.39(02)&14.65(02)&14.22(02)&13.23(07)&12.73(09)&12.06(10)\\
2007hj& NGC 7461&S0&16.41(11)&13.97(08)&13.11(05)&12.63(07)&11.57(02)&11.05(02)&10.52(02)\\
2007hx& SDSS J020627.93-005353.0&$\cdots$&19.29(08)&16.96(06)&16.29(06)&15.82(05)&15.04(09)&14.27(07)&13.71(09)\\
2007jd& SDSS J025953.65+010936.1&$\cdots$&18.75(13)&17.35(07)&16.77(08)&16.48(06)&15.61(16)&15.18(18)&14.20(16)\\
2007jg& SDSS J032950.83+000316.0&$\cdots$&19.47(10)&18.74(08)&17.46(06)&17.49(07)&16.97(13)&17.27(17)&16.44(20)\\
2007jh& CGCG 391-014&E&17.22(08)&14.83(10)&13.85(20)&13.57(08)&12.50(13)&11.82(22)&11.29(16)\\
2007le& NGC 7721&SA&13.93(18)&12.35(04)&11.72(04)&11.39(05)&11.08(02)&10.38(09)&9.52(08)\\
2007N& MCG -01-33-012&SA&17.09(08)&14.03(09)&13.30(05)&12.96(07)&11.98(10)&11.42(10)&10.89(10)\\
2007nq& UGC 595&S&17.09(08)&14.53(10)&13.57(09)&13.10(09)&12.25(11)&11.81(12)&11.06(16)\\
2007ol& 2MASX J01372378-0018422&$\cdots$&18.96(15)&17.05(12)&16.29(12)&15.84(07)&$\cdots$&14.62(13)&13.73(15)\\
2007on& NGC 1404&E&12.94(07)&10.72(11)&10.05(09)&9.59(08)&8.45(25)&8.23(25)&7.72(26)\\
2007S& UGC 5378&SA&15.43(18)&14.15(10)&13.74(08)&13.39(09)&12.51(06)&11.77(05)&11.48(08)\\
2007st& NGC 692&SB&14.62(07)&12.84(08)&12.14(13)&11.84(07)&11.06(09)&10.71(11)&9.90(20)\\
2007ux& 2MASX J10091969+1459268&$\cdots$&17.50(16)&15.76(05)&14.99(13)&14.59(16)&13.58(11)&13.09(15)&12.23(31)\\
2008ar& IC 3284&SA&17.05(16)&15.29(08)&14.64(11)&14.25(12)&13.14(24)&12.79(21)&12.33(23)\\
2008bc& KK 1524&$\cdots$&16.18(06)&14.18(07)&13.16(11)&13.02(11)&12.43(14)&12.20(13)&11.20(15)\\
2008bi& NGC 2618&SA&16.37(06)&13.31(06)&12.53(09)&12.04(08)&10.36(53)&10.90(18)&10.40(07)\\
2008bq& ESO 308-G25&Sa&17.80(04)&14.19(01)&13.46(01)&13.06(01)&12.08(09)&11.61(09)&10.87(09)\\
2008bt& NGC 3404&SB&15.43(09)&13.35(08)&12.46(08)&11.97(07)&10.76(09)&10.32(09)&9.67(09)\\
2008bz& 2MASX J12385810+1107502&$\cdots$&19.70(22)&16.55(06)&15.79(08)&15.34(09)&14.39(10)&13.93(14)&12.98(25)\\
2008C& UGC 3611&S0&16.33(14)&14.06(07)&13.31(09)&12.88(09)&11.96(12)&11.21(13)&10.58(13)\\
2008cc& ESO 107-G4&E&14.89(05)&12.79(06)&12.01(09)&11.62(08)&10.57(12)&10.15(17)&9.49(17)\\
2008cd& NGC 5038&S0&14.32(11)&12.78(03)&12.15(06)&11.81(05)&$\cdots$&10.54(02)&9.83(01)\\
2008cf& LEDA 766647&$\cdots$&19.09(07)&17.24(09)&16.64(07)&16.42(06)&16.87(20)&15.78(18)&15.37(20)\\
2008fl& NGC 6805&E&15.44(08)&13.26(02)&12.41(03)&11.97(04)&11.08(04)&10.59(08)&9.92(12)\\
2008fp& ESO 428-G14&S0&14.04(07)&12.42(06)&11.65(08)&11.05(06)&10.36(06)&9.83(07)&9.27(06)\\
2008fr& SDSS J011149.19+143826.5&$\cdots$&20.83(14)&19.44(07)&18.77(11)&18.58(10)&18.72(15)&18.07(11)&17.76(12)\\
2008fu& ESO 480-IG-021&$\cdots$&17.83(08)&15.57(09)&14.86(12)&14.49(11)&13.57(12)&13.07(11)&12.45(09)\\
2008fw& NGC 3261&SB&14.85(04)&12.66(09)&12.03(09)&11.41(10)&10.41(17)&10.03(16)&9.34(21)\\
2008gg& NGC 539&SB&16.48(06)&14.34(05)&13.53(15)&13.24(12)&12.59(09)&11.91(08)&11.51(08)\\
2008gl& UGC 881&E&16.78(18)&14.51(07)&13.68(12)&13.22(08)&12.35(15)&11.93(12)&11.19(24)\\
2008go& 2MASX J22104396-2047256&$\cdots$&18.08(10)&15.94(05)&14.98(07)&14.41(07)&13.72(14)&12.91(40)&11.68(64)\\
2008gp& MCG +00-9-74&SA&16.25(12)&14.20(09)&13.61(09)&13.26(08)&12.55(09)&12.03(11)&11.26(23)\\
2008hj& MCG -02-01-014&SB&16.76(03)&15.08(10)&14.37(05)&14.14(06)&13.84(08)&13.36(18)&12.52(11)\\
2008hu& ESO 561-G18&SA&17.77(07)&15.07(03)&14.06(03)&13.69(05)&13.06(06)&12.56(06)&11.49(07)\\
2008hv& NGC 2765&S0&14.83(01)&13.05(02)&12.28(02)&11.88(02)&10.79(07)&10.18(24)&9.70(11)\\
2008ia& ESO 125-6&S0&15.58(04)&13.17(11)&12.38(13)&12.02(13)&11.64(06)&10.86(16)&10.35(08)\\
2008O& ESO 256-G11&S0&16.10(06)&13.56(04)&12.79(03)&12.36(03)&11.19(02)&10.53(05)&9.85(05)\\
2008R& NGC 1200&S0&15.38(13)&13.04(28)&11.90(11)&11.41(10)&10.71(16)&10.23(20)&9.56(11)\\
2009aa& ESO 570-G20&Sc&19.91(14)&15.02(07)&14.42(00)&13.67(03)&13.15(09)&12.47(16)&12.04(17)\\
2009ab& UGC 2998&SB&16.90(16)&12.76(11)&12.22(13)&11.89(12)&11.25(18)&10.75(30)&10.01(44)\\
2009ad& UGC 3236&SA&16.97(10)&14.68(09)&13.98(11)&13.43(14)&12.69(08)&12.25(15)&11.61(10)\\
2009ag& ESO 492-2&SA&16.75(04)&12.02(11)&11.62(11)&11.37(12)&11.01(08)&10.52(08)&9.90(10)\\
2009al& NGC 3388&S0&16.14(03)&14.07(06)&13.35(07)&12.82(05)&11.81(07)&11.31(06)&10.64(09)\\
2009cz& NGC 2789&S0&15.01(16)&13.22(07)&12.61(07)&12.19(08)&11.56(17)&11.05(13)&10.36(15)\\
2009D& ESO 549-G031&SA&18.93(53)&14.31(14)&13.66(13)&13.32(12)&12.51(09)&12.01(11)&11.40(09)\\
2009ds& NGC 3905&SB&14.57(08)&13.37(10)&12.22(08)&11.15(12)&11.76(13)&10.99(13)&10.45(12)\\
2009F& NGC 1725&$\cdots$&15.57(12)&13.23(08)&12.37(07)&11.67(11)&9.90(20)&9.96(25)&9.37(22)\\
2009I& NGC 1080&SA&15.26(07)&13.75(08)&12.93(06)&12.23(07)&12.09(08)&11.62(06)&11.10(08)\\
2009le& ESO 478-6&SA&13.99(08)&12.63(24)&12.08(06)&11.88(08)&10.96(22)&10.59(11)&9.99(10)\\
2009P& PGC 34730&SB&16.10(21)&15.08(09)&14.68(07)&14.43(10)&13.71(16)&13.48(14)&12.73(14)\\
2009Y& NGC 5728&SB&14.21(05)&11.85(10)&11.21(10)&10.84(09)&$\cdots$&9.18(02)&8.48(02)\\


==> csp1res.txt <==
2004ef&0.031&	 0.13(0.20)	& 0.02(0.15)	& 0.02(0.12)	&$-$0.00(0.15)	& 0.01(0.15)	& 0.07(0.16)	&$-$0.00(0.20)	& 0.08(0.24)	&$-$0.05(0.20)	\\
2004eo&0.016&	$-$0.13(0.21)	& 0.01(0.14)	& 0.00(0.11)	& 0.04(0.14)	&$-$0.03(0.15)	&$-$0.05(0.16)	& 0.03(0.18)	& 0.02(0.21)	& 0.09(0.19)	\\
2004ey&0.016&	 0.15(0.23)	& 0.22(0.14)	& 0.19(0.11)	& 0.22(0.14)	& 0.19(0.14)	& 0.16(0.15)	& 0.24(0.18)	& 0.17(0.21)	& 0.34(0.19)	\\
2004gs&0.027&	 0.11(0.20)	& 0.08(0.14)	& 0.09(0.11)	& 0.09(0.14)	& 0.09(0.14)	& 0.12(0.15)	& 0.16(0.19)	& 0.07(0.23)	& 0.23(0.20)	\\
2004gu&0.046&	 0.05(0.22)	& 0.13(0.16)	& 0.12(0.13)	& 0.07(0.16)	& 0.12(0.16)	& 0.13(0.16)	& 0.13(0.19)	& 0.12(0.29)	& 0.29(0.22)	\\
2005A&0.019&	$\cdots$&$-$0.09(0.16)	&$-$0.10(0.14)	&$-$0.07(0.16)	& 0.03(0.16)	& 0.10(0.16)	&$-$0.20(0.21)	&$-$0.05(0.24)	&$-$0.04(0.21)	\\
2005ag&0.079&	$\cdots$& 0.05(0.17)	& 0.07(0.14)	& 0.08(0.17)	& 0.08(0.17)	& 0.04(0.17)	& 0.13(0.20)	& 0.22(0.24)	&$\cdots$\\
2005al&0.012&	 0.40(0.20)	& 0.34(0.13)	& 0.33(0.09)	& 0.35(0.13)	& 0.34(0.13)	& 0.37(0.14)	& 0.35(0.19)	& 0.28(0.22)	& 0.36(0.20)	\\
2005am&0.008&	$-$0.48(0.20)	&$-$0.40(0.14)	&$-$0.39(0.11)	&$-$0.39(0.14)	&$-$0.41(0.14)	&$-$0.35(0.15)	&$-$0.35(0.18)	&$-$0.49(0.22)	&$-$0.30(0.19)	\\
2005be&0.035&	$-$0.09(0.24)	&$-$0.01(0.17)	&$-$0.03(0.14)	&$-$0.04(0.16)	&$-$0.01(0.15)	&$-$0.01(0.16)	&$\cdots$&$\cdots$&$\cdots$\\
2005bg&0.023&	$-$0.04(0.23)	& 0.01(0.17)	&$-$0.00(0.14)	&$-$0.03(0.16)	&$-$0.00(0.16)	& 0.02(0.17)	&$\cdots$&$\cdots$&$\cdots$\\
2005bl&0.024&	 0.00(0.27)	& 0.08(0.22)	& 0.04(0.20)	& 0.04(0.21)	&$-$0.04(0.22)	& 0.07(0.20)	&$\cdots$&$\cdots$&$\cdots$\\
2005bo&0.014&	$-$0.23(0.23)	&$-$0.25(0.20)	&$-$0.28(0.18)	&$-$0.23(0.20)	&$-$0.26(0.20)	&$-$0.26(0.19)	&$\cdots$&$\cdots$&$\cdots$\\
2005el&0.015&	$-$0.05(0.19)	& 0.08(0.13)	& 0.05(0.09)	& 0.09(0.13)	& 0.11(0.13)	& 0.06(0.14)	& 0.09(0.17)	& 0.12(0.21)	& 0.14(0.19)	\\
2005eq&0.029&	$-$0.10(0.20)	& 0.01(0.14)	&$-$0.03(0.11)	& 0.01(0.14)	& 0.03(0.14)	& 0.03(0.15)	& 0.06(0.18)	&$-$0.00(0.21)	& 0.10(0.19)	\\
2005hc&0.046&	 0.25(0.20)	& 0.17(0.14)	& 0.15(0.11)	& 0.16(0.14)	& 0.15(0.14)	& 0.18(0.15)	& 0.15(0.18)	& 0.27(0.21)	& 0.06(0.21)	\\
2005hj&0.058&	$-$0.13(0.25)	& 0.05(0.18)	& 0.03(0.15)	&$-$0.00(0.17)	&$-$0.00(0.17)	& 0.06(0.17)	&$-$0.02(0.20)	& 0.02(0.25)	&$\cdots$\\
2005iq&0.034&	 0.09(0.20)	& 0.17(0.13)	& 0.14(0.10)	& 0.15(0.13)	& 0.18(0.13)	& 0.14(0.14)	& 0.14(0.18)	& 0.14(0.21)	& 0.21(0.19)	\\
2005ir&0.076&	$-$0.02(0.21)	& 0.04(0.16)	& 0.01(0.14)	&$-$0.01(0.16)	& 0.07(0.16)	& 0.02(0.16)	&$\cdots$&$\cdots$&$\cdots$\\
2005kc&0.015&	$-$0.06(0.20)	& 0.03(0.14)	& 0.02(0.11)	& 0.02(0.14)	& 0.03(0.14)	&$-$0.04(0.15)	&$-$0.02(0.18)	& 0.00(0.21)	& 0.10(0.19)	\\
2005ke&0.005&	 0.45(0.21)	& 0.66(0.14)	& 0.60(0.11)	& 0.61(0.15)	& 0.61(0.14)	& 0.68(0.15)	& 0.60(0.18)	& 0.71(0.21)	& 0.56(0.19)	\\
2005ki&0.019&	$-$0.14(0.20)	& 0.01(0.13)	&$-$0.01(0.09)	& 0.01(0.13)	& 0.01(0.13)	&$-$0.02(0.15)	& 0.03(0.18)	& 0.04(0.21)	& 0.06(0.19)	\\
2005ku&0.045&	 0.32(0.26)	& 0.08(0.20)	& 0.12(0.18)	& 0.06(0.20)	& 0.06(0.19)	& 0.09(0.19)	& 0.01(0.27)	&$\cdots$&$\cdots$\\
2005lu&0.032&	 0.19(0.25)	& 0.25(0.21)	& 0.17(0.18)	& 0.23(0.21)	& 0.24(0.21)	& 0.24(0.20)	& 0.28(0.21)	&$\cdots$&$\cdots$\\
2005M&0.022&	$-$0.09(0.20)	& 0.01(0.14)	&$-$0.01(0.11)	& 0.02(0.14)	&$-$0.00(0.14)	&$-$0.10(0.15)	& 0.01(0.18)	& 0.22(0.21)	&$-$0.02(0.19)	\\
2005mc&0.025&	 0.03(0.28)	& 0.02(0.25)	& 0.02(0.23)	& 0.02(0.24)	& 0.01(0.23)	& 0.04(0.22)	&$\cdots$&$\cdots$&$\cdots$\
2005na&0.026&	$-$0.49(0.20)	&$-$0.18(0.14)	&$-$0.21(0.11)	&$-$0.20(0.14)	&$-$0.20(0.14)	&$-$0.23(0.15)	&$-$0.07(0.18)	&$-$0.23(0.24)	&$-$0.14(0.19)	\\
2005W&0.009&	 0.19(0.22)	& 0.18(0.20)	& 0.16(0.17)	& 0.17(0.20)	& 0.18(0.20)	& 0.18(0.19)	&$\cdots$&$\cdots$&$\cdots$\
2006ax&0.017&	$-$0.09(0.20)	&$-$0.01(0.13)	&$-$0.04(0.10)	&$-$0.02(0.13)	&$-$0.02(0.13)	&$-$0.07(0.14)	& 0.03(0.18)	&$-$0.07(0.21)	& 0.07(0.19)	\\
2006bd&0.026&	$\cdots$& 0.25(0.18)	& 0.19(0.16)	& 0.15(0.18)	& 0.18(0.18)	& 0.15(0.19)	& 0.05(0.20)	& 0.18(0.24)	& 0.36(0.23)	\\
2006bh&0.011&	 0.06(0.19)	& 0.16(0.13)	& 0.14(0.10)	& 0.17(0.13)	& 0.15(0.13)	& 0.16(0.14)	& 0.20(0.18)	& 0.18(0.21)	& 0.18(0.19)	\\
2006br&0.025&	$\cdots$&$-$0.12(0.18)	&$-$0.24(0.15)	&$-$0.20(0.19)	&$-$0.10(0.19)	&$-$0.04(0.19)	&$-$0.14(0.20)	&$-$0.27(0.24)	&$-$0.01(0.22)	\\
2006D&0.009&	$-$0.01(0.19)	&$-$0.06(0.13)	&$-$0.10(0.10)	&$-$0.07(0.14)	&$-$0.06(0.14)	&$-$0.07(0.15)	& 0.06(0.18)	&$-$0.01(0.22)	&$-$0.10(0.19)	\\
2006ef&0.018&	 0.20(0.25)	& 0.23(0.17)	& 0.21(0.13)	& 0.20(0.16)	& 0.23(0.15)	& 0.23(0.16)	&$\cdots$&$\cdots$&$\cdots$\
2006ej&0.021&	 0.09(0.23)	& 0.12(0.16)	& 0.11(0.12)	& 0.10(0.15)	& 0.10(0.15)	& 0.16(0.16)	& 0.08(0.18)	&$-$0.01(0.22)	& 0.18(0.20)	\\
2006eq&0.050&	 0.17(0.30)	& 0.01(0.18)	& 0.01(0.15)	&$-$0.01(0.17)	& 0.01(0.17)	& 0.07(0.18)	& 0.14(0.19)	& 0.12(0.24)	&$-$0.36(0.25)	\\
2006et&0.022&	$-$0.04(0.19)	&$-$0.09(0.13)	&$-$0.12(0.10)	&$-$0.08(0.13)	&$-$0.09(0.13)	&$-$0.14(0.14)	&$-$0.09(0.17)	&$-$0.04(0.21)	&$-$0.02(0.19)	\\
2006ev&0.029&	$\cdots$& 0.14(0.16)	& 0.14(0.13)	& 0.14(0.16)	& 0.17(0.16)	& 0.22(0.17)	& 0.21(0.19)	& 0.16(0.22)	& 0.15(0.20)	\\
2006fw&0.083&	$-$0.57(0.32)	&$-$0.46(0.27)	&$-$0.58(0.25)	&$-$0.34(0.27)	&$-$0.51(0.26)	&$-$0.55(0.24)	&$\cdots$&$\cdots$&$\cdots$\
2006gj&0.028&	 0.15(0.21)	& 0.21(0.15)	& 0.22(0.12)	& 0.22(0.15)	& 0.20(0.15)	& 0.19(0.16)	& 0.18(0.19)	& 0.14(0.23)	& 0.35(0.21)	\\
2006gt&0.045&	 0.04(0.22)	& 0.08(0.15)	& 0.06(0.12)	& 0.04(0.15)	& 0.12(0.15)	& 0.08(0.16)	& 0.16(0.18)	& 0.18(0.22)	& 0.27(0.23)	\\
2006hb&0.015&	 0.13(0.22)	& 0.07(0.15)	& 0.04(0.11)	& 0.04(0.15)	& 0.09(0.15)	& 0.06(0.16)	& 0.08(0.19)	& 0.04(0.22)	& 0.13(0.19)	\\
2006hx&0.045&	$-$0.14(0.21)	&$-$0.18(0.15)	&$-$0.17(0.12)	&$-$0.19(0.15)	&$-$0.13(0.15)	&$-$0.31(0.16)	&$-$0.03(0.19)	&$-$0.13(0.22)	&$-$0.14(0.20)	\\
2006is&0.031&	$-$0.08(0.29)	&$-$0.17(0.18)	&$-$0.16(0.16)	&$-$0.17(0.17)	&$-$0.07(0.17)	& 0.11(0.19)	& 0.28(0.22)	& 0.02(0.28)	& 0.34(0.26)	\\
2006kf&0.021&	 0.01(0.21)	& 0.09(0.15)	& 0.09(0.12)	& 0.11(0.15)	& 0.08(0.14)	& 0.10(0.15)	& 0.09(0.18)	& 0.10(0.21)	& 0.10(0.20)	\\
2006lu&0.053&	$-$0.11(0.25)	& 0.04(0.17)	&$-$0.01(0.14)	& 0.01(0.16)	& 0.03(0.16)	&$-$0.01(0.17)	& 0.28(0.19)	&$\cdots$&$\cdots$\\
2006mr&0.006&	$-$0.86(0.35)	&$-$0.69(0.24)	&$-$0.60(0.22)	&$-$0.38(0.23)	&$-$0.34(0.23)	&$-$0.50(0.24)	&$-$0.43(0.26)	&$-$0.30(0.30)	&$-$0.37(0.28)	\\
2006ob&0.059&	$-$0.46(0.21)	&$-$0.03(0.15)	&$-$0.04(0.12)	&$-$0.06(0.15)	& 0.01(0.15)	&$-$0.07(0.15)	& 0.09(0.20)	& 0.12(0.24)	& 0.04(0.25)	\\
2006os&0.033&	$-$0.02(0.25)	&$-$0.04(0.17)	&$-$0.06(0.14)	&$-$0.05(0.17)	&$-$0.08(0.17)	&$-$0.10(0.18)	&$-$0.07(0.19)	&$-$0.03(0.21)	&$-$0.04(0.22)	\\
2006py&0.058&	$-$0.29(0.22)	&$-$0.16(0.18)	&$-$0.22(0.15)	&$-$0.20(0.17)	&$-$0.15(0.17)	&$-$0.16(0.17)	&$\cdots$&$\cdots$&$\cdots$\\
2006X&0.005&	$-$0.52(0.19)	&$-$1.16(0.13)	&$-$1.23(0.10)	&$-$1.22(0.14)	&$-$1.11(0.14)	&$-$1.00(0.15)	&$-$1.21(0.18)	&$-$1.26(0.21)	&$-$1.11(0.19)	\\
2007af&0.005&	 0.25(0.19)	& 0.25(0.13)	& 0.19(0.10)	& 0.26(0.13)	& 0.24(0.13)	& 0.23(0.14)	& 0.25(0.17)	& 0.26(0.21)	& 0.27(0.19)	\\
2007ai&0.032&	$-$0.13(0.25)	&$-$0.07(0.17)	&$-$0.06(0.15)	&$-$0.07(0.17)	&$-$0.05(0.17)	&$-$0.10(0.17)	&$-$0.07(0.18)	&$-$0.09(0.22)	&$-$0.18(0.19)	\\
2007al&0.012&	 0.25(0.28)	& 0.31(0.19)	& 0.25(0.16)	& 0.28(0.18)	& 0.24(0.17)	& 0.18(0.19)	& 0.23(0.21)	& 0.19(0.25)	&$-$0.01(0.22)	\\
2007as&0.018&	 0.20(0.21)	& 0.08(0.14)	& 0.06(0.11)	& 0.04(0.14)	& 0.03(0.14)	& 0.11(0.15)	& 0.08(0.18)	& 0.04(0.21)	& 0.12(0.19)	\\
2007ax&0.007&	 0.93(0.27)	& 0.49(0.17)	& 0.47(0.15)	& 0.45(0.17)	& 0.41(0.17)	& 0.40(0.17)	& 0.34(0.19)	&$-$0.56(0.25)	& 0.35(0.23)	\\
2007ba&0.038&	$-$0.61(0.21)	&$-$0.29(0.14)	&$-$0.33(0.11)	&$-$0.28(0.14)	&$-$0.32(0.14)	&$-$0.32(0.15)	&$-$0.18(0.18)	&$-$0.13(0.22)	&$-$0.32(0.21)	\\
2007bc&0.021&	$-$0.10(0.19)	&$-$0.03(0.14)	&$-$0.03(0.10)	&$-$0.03(0.14)	&$-$0.04(0.14)	&$-$0.07(0.15)	&$-$0.06(0.18)	& 0.06(0.21)	& 0.01(0.20)	\\
2007bd&0.031&	$-$0.06(0.21)	& 0.01(0.13)	&$-$0.03(0.10)	& 0.01(0.14)	&$-$0.01(0.14)	& 0.01(0.15)	& 0.04(0.18)	& 0.04(0.22)	& 0.06(0.20)	\\
2007bm&0.006&	$-$0.15(0.20)	&$-$0.25(0.13)	&$-$0.28(0.10)	&$-$0.24(0.14)	&$-$0.25(0.14)	&$-$0.32(0.15)	&$-$0.22(0.18)	&$-$0.25(0.21)	&$-$0.22(0.19)	\\
2007ca&0.014&	 0.05(0.20)	&$-$0.01(0.13)	&$-$0.04(0.10)	&$-$0.00(0.14)	& 0.01(0.14)	&$-$0.02(0.15)	& 0.08(0.18)	& 0.06(0.21)	&$-$0.00(0.19)	\\
2007cg&0.033&	$-$0.26(0.31)	&$-$0.45(0.23)	&$-$0.59(0.20)	&$-$0.49(0.23)	&$-$0.45(0.23)	&$-$0.40(0.22)	&$-$0.39(0.21)	&$\cdots$&$\cdots$\\
2007hj&0.014&	 0.30(0.21)	& 0.32(0.15)	& 0.32(0.11)	& 0.32(0.15)	& 0.30(0.15)	& 0.33(0.16)	& 0.33(0.19)	& 0.31(0.22)	& 0.40(0.20)	\\
2007hx&0.080&	 0.00(0.29)	& 0.07(0.21)	&$-$0.01(0.18)	& 0.04(0.21)	& 0.13(0.20)	& 0.02(0.20)	& 0.02(0.20)	&$\cdots$&$\cdots$\\
2007jd&0.073&	 0.74(0.32)	& 0.28(0.18)	& 0.29(0.14)	& 0.23(0.17)	& 0.30(0.17)	& 0.19(0.18)	& 0.29(0.21)	& 0.14(0.25)	&$\cdots$\\
2007jg&0.037&	 0.58(0.19)	& 0.21(0.14)	& 0.20(0.11)	& 0.20(0.14)	& 0.23(0.14)	& 0.26(0.15)	& 0.25(0.18)	& 0.20(0.21)	& 0.03(0.20)	\\
2007jh&0.041&	$\cdots$& 0.09(0.22)	& 0.07(0.20)	& 0.07(0.21)	& 0.08(0.21)	& 0.15(0.20)	&$-$0.07(0.30)	&$\cdots$&$\cdots$\\
2007le&0.007&	 0.57(0.19)	& 0.44(0.13)	& 0.40(0.10)	& 0.42(0.13)	& 0.46(0.13)	& 0.51(0.14)	& 0.49(0.18)	& 0.43(0.21)	& 0.49(0.19)	\\
2007N&0.013&	 1.00(0.33)	& 0.21(0.21)	& 0.09(0.18)	& 0.19(0.21)	& 0.10(0.21)	& 0.16(0.21)	& 0.03(0.23)	& 0.08(0.26)	&$-$0.01(0.23)	\\
2007nq&0.045&	$-$0.26(0.20)	&$-$0.22(0.14)	&$-$0.24(0.11)	&$-$0.23(0.14)	&$-$0.19(0.14)	&$-$0.19(0.15)	&$-$0.14(0.19)	&$-$0.23(0.23)	&$-$0.34(0.22)	\\
2007ol&0.056&	 0.05(0.20)	& 0.08(0.13)	& 0.06(0.10)	& 0.16(0.13)	& 0.14(0.13)	&$\cdots$&$\cdots$&$\cdots$&$\cdots$\\
2007on&0.006&	 0.02(0.20)	& 0.13(0.13)	& 0.14(0.10)	& 0.14(0.13)	& 0.12(0.13)	& 0.12(0.14)	& 0.16(0.18)	& 0.15(0.21)	& 0.14(0.19)	\\
2007S&0.014&	$-$0.31(0.19)	&$-$0.25(0.13)	&$-$0.31(0.10)	&$-$0.25(0.13)	&$-$0.24(0.13)	&$-$0.25(0.14)	&$-$0.22(0.17)	&$-$0.20(0.21)	&$-$0.20(0.19)	\\
2007st&0.021&	$-$0.41(0.23)	&$-$0.32(0.16)	&$-$0.31(0.13)	&$-$0.33(0.16)	&$-$0.32(0.16)	&$-$0.38(0.17)	&$-$0.34(0.19)	&$-$0.60(0.24)	&$-$0.14(0.21)	\\
2007ux&0.031&	 0.05(0.21)	& 0.11(0.14)	& 0.10(0.11)	& 0.10(0.14)	& 0.13(0.14)	& 0.14(0.15)	& 0.21(0.18)	& 0.20(0.21)	& 0.23(0.19)	\\
2008ar&0.026&	 0.07(0.19)	& 0.05(0.13)	& 0.02(0.10)	& 0.05(0.14)	& 0.02(0.14)	& 0.03(0.15)	& 0.12(0.18)	& 0.11(0.21)	& 0.00(0.19)	\\
2008bc&0.015&	 0.10(0.24)	& 0.10(0.14)	& 0.06(0.11)	& 0.07(0.14)	& 0.06(0.14)	& 0.07(0.15)	& 0.17(0.18)	& 0.12(0.21)	& 0.12(0.19)	\\
2008bi&0.013&	 0.44(0.31)	& 0.26(0.23)	& 0.16(0.19)	& 0.24(0.21)	& 0.36(0.20)	& 0.23(0.20)	& 0.33(0.19)	&$-$0.28(0.25)	& 0.35(0.21)	\\
2008bq&0.034&	 0.04(0.21)	&$-$0.12(0.16)	&$-$0.15(0.13)	&$-$0.09(0.16)	&$-$0.13(0.16)	&$-$0.11(0.16)	&$-$0.16(0.19)	&$-$0.10(0.24)	&$-$0.07(0.23)	\\
2008bt&0.015&	 0.02(0.22)	& 0.14(0.16)	& 0.11(0.13)	& 0.11(0.16)	& 0.10(0.16)	& 0.11(0.17)	& 0.23(0.19)	& 0.09(0.26)	& 0.26(0.31)	\\
2008bz&0.060&	 0.11(0.23)	& 0.09(0.15)	& 0.06(0.12)	& 0.07(0.14)	& 0.12(0.14)	& 0.12(0.16)	& 0.17(0.18)	& 0.20(0.23)	&$\cdots$\\
2008C&0.017&	 0.05(0.24)	& 0.04(0.17)	&$-$0.01(0.13)	& 0.02(0.17)	& 0.02(0.17)	&$-$0.04(0.18)	& 0.03(0.19)	&$-$0.05(0.23)	& 0.11(0.20)	\\
2008cc&0.010&	$-$0.20(0.22)	&$-$0.26(0.15)	&$-$0.25(0.11)	&$-$0.27(0.15)	&$-$0.23(0.14)	&$-$0.19(0.16)	&$-$0.19(0.18)	&$-$0.40(0.22)	&$-$0.23(0.19)	\\
2008cd&0.007&	$\cdots$&$-$0.46(0.59)	&$-$0.67(0.58)	&$-$0.47(0.60)	&$-$0.43(0.59)	&$-$0.45(0.49)	&$\cdots$&$\cdots$&$\cdots$\\
2008cf&0.046&	$-$0.11(0.23)	& 0.05(0.15)	&$-$0.01(0.12)	&$-$0.01(0.15)	& 0.02(0.14)	& 0.04(0.16)	& 0.29(0.19)	& 0.21(0.27)	& 0.00(0.20)	\\
2008fl&0.020&	$-$0.15(0.23)	&$-$0.10(0.16)	&$-$0.12(0.12)	&$-$0.10(0.15)	&$-$0.09(0.15)	&$-$0.17(0.17)	&$-$0.14(0.18)	&$-$0.12(0.22)	&$-$0.06(0.20)	\\
2008fp&0.006&	$-$0.33(0.20)	&$-$0.33(0.14)	&$-$0.38(0.11)	&$-$0.37(0.15)	&$-$0.29(0.15)	&$-$0.42(0.16)	&$-$0.31(0.18)	&$-$0.35(0.21)	&$-$0.25(0.19)	\\
2008fr&0.039&	 0.18(0.26)	& 0.20(0.15)	& 0.16(0.12)	& 0.16(0.15)	& 0.19(0.15)	& 0.18(0.16)	& 0.30(0.19)	& 0.39(0.23)	& 0.19(0.19)	\\
2008fu&0.052&	$-$0.06(0.22)	&$-$0.04(0.16)	&$-$0.00(0.12)	& 0.01(0.15)	& 0.03(0.14)	& 0.01(0.16)	&$-$0.03(0.19)	&$-$0.22(0.24)	& 0.01(0.20)	\\
2008fw&0.009&	$-$0.04(0.21)	& 0.14(0.15)	& 0.09(0.11)	& 0.13(0.15)	& 0.14(0.15)	& 0.12(0.16)	& 0.14(0.18)	& 0.28(0.21)	& 0.13(0.19)	\\
2008gg&0.032&	 0.14(0.24)	& 0.14(0.15)	& 0.09(0.12)	& 0.10(0.16)	& 0.10(0.16)	& 0.14(0.17)	& 0.20(0.18)	& 0.01(0.23)	& 0.27(0.19)	\\
2008gl&0.034&	 0.07(0.21)	& 0.13(0.14)	& 0.12(0.10)	& 0.13(0.14)	& 0.12(0.14)	& 0.12(0.15)	& 0.31(0.18)	& 0.02(0.21)	& 0.12(0.20)	\\
2008go&0.062&	 0.18(0.22)	& 0.02(0.15)	&$-$0.01(0.12)	& 0.01(0.15)	&$-$0.00(0.15)	& 0.07(0.16)	& 0.06(0.18)	&$\cdots$&$\cdots$\\
2008gp&0.033&	$-$0.16(0.22)	& 0.02(0.14)	&$-$0.02(0.10)	&$-$0.02(0.14)	& 0.00(0.14)	&$-$0.03(0.15)	& 0.02(0.18)	&$-$0.01(0.21)	& 0.16(0.20)	\\
2008hj&0.038&	 0.01(0.24)	& 0.18(0.13)	& 0.15(0.10)	& 0.18(0.14)	& 0.18(0.14)	& 0.19(0.15)	& 0.31(0.17)	& 0.24(0.21)	& 0.13(0.20)	\\
2008hu&0.050&	 0.17(0.22)	& 0.10(0.14)	& 0.10(0.11)	& 0.09(0.14)	& 0.09(0.14)	& 0.12(0.15)	& 0.15(0.19)	& 0.19(0.22)	& 0.00(0.22)	\\
2008hv&0.013&	 0.01(0.20)	& 0.12(0.13)	& 0.10(0.09)	& 0.12(0.13)	& 0.11(0.13)	& 0.11(0.14)	& 0.17(0.18)	& 0.08(0.21)	& 0.18(0.19)	\\
2008ia&0.022&	$-$0.01(0.21)	&$-$0.05(0.15)	&$-$0.05(0.12)	&$-$0.01(0.15)	&$-$0.04(0.15)	&$-$0.01(0.15)	& 0.02(0.18)	&$-$0.04(0.21)	&$-$0.16(0.19)	\\
2008O&0.039&	 0.34(0.21)	& 0.15(0.15)	& 0.16(0.12)	& 0.17(0.15)	& 0.14(0.15)	& 0.16(0.16)	& 0.16(0.18)	& 0.18(0.22)	& 0.17(0.20)	\\
2008R&0.013&	$-$0.02(0.24)	& 0.15(0.14)	& 0.14(0.11)	& 0.15(0.14)	& 0.11(0.14)	& 0.12(0.15)	& 0.22(0.19)	& 0.18(0.22)	& 0.25(0.20)	\\
2009aa&0.027&	$-$0.22(0.19)	&$-$0.06(0.13)	&$-$0.09(0.10)	&$-$0.07(0.13)	&$-$0.06(0.14)	&$-$0.12(0.14)	&$-$0.03(0.18)	&$-$0.07(0.21)	&$-$0.02(0.19)	\\
2009ab&0.011&	 0.08(0.20)	& 0.26(0.14)	& 0.25(0.11)	& 0.27(0.14)	& 0.27(0.14)	& 0.22(0.15)	& 0.20(0.18)	& 0.21(0.21)	& 0.32(0.19)	\\
2009ad&0.028&	$-$0.32(0.20)	&$-$0.03(0.13)	&$-$0.06(0.10)	&$-$0.05(0.14)	&$-$0.03(0.14)	&$-$0.08(0.15)	&$-$0.03(0.18)	&$-$0.07(0.21)	& 0.09(0.19)	\\
2009ag&0.009&	 0.37(0.21)	& 0.18(0.15)	& 0.16(0.13)	& 0.21(0.16)	& 0.21(0.16)	& 0.15(0.17)	& 0.14(0.18)	& 0.16(0.21)	& 0.22(0.19)	\\
2009al&0.022&	$-$0.32(0.24)	&$-$0.12(0.16)	&$-$0.17(0.13)	&$-$0.10(0.16)	&$-$0.05(0.16)	&$-$0.27(0.18)	&$-$0.20(0.18)	&$-$0.12(0.21)	&$-$0.05(0.20)	\\
2009cz&0.021&	 0.07(0.20)	& 0.04(0.13)	& 0.01(0.11)	& 0.04(0.14)	& 0.01(0.14)	&$-$0.04(0.15)	& 0.03(0.18)	& 0.06(0.21)	& 0.10(0.20)	\\
2009D&0.025&	 0.07(0.20)	&$-$0.02(0.14)	&$-$0.06(0.10)	&$-$0.00(0.14)	&$-$0.03(0.14)	&$-$0.08(0.14)	& 0.01(0.19)	&$-$0.01(0.21)	& 0.01(0.19)	\\
2009ds&0.019&	$-$0.16(0.20)	&$-$0.05(0.14)	&$-$0.07(0.10)	&$-$0.05(0.14)	&$-$0.06(0.14)	&$-$0.09(0.15)	& 0.21(0.19)	&$-$0.10(0.21)	& 0.05(0.19)	\\
2009F&0.013&	$-$1.38(0.25)	&$-$0.84(0.18)	&$-$0.71(0.15)	&$-$0.45(0.18)	&$-$0.48(0.18)	&$-$0.28(0.18)	&$-$0.20(0.21)	&$-$0.06(0.24)	&$-$0.03(0.22)	\\
2009I&0.026&	 0.05(0.20)	&$-$0.21(0.14)	&$-$0.23(0.10)	&$-$0.19(0.14)	&$-$0.20(0.14)	&$-$0.21(0.15)	&$-$0.22(0.18)	&$-$0.23(0.21)	&$-$0.11(0.19)	\\
2009le&0.018&	$-$0.04(0.23)	& 0.45(0.15)	& 0.42(0.13)	& 0.45(0.16)	& 0.42(0.16)	& 0.38(0.16)	&$\cdots$& 0.71(0.21)	&$\cdots$\\
2009P&0.025&	 0.21(0.20)	& 0.16(0.16)	& 0.10(0.13)	& 0.13(0.16)	& 0.16(0.16)	& 0.22(0.16)	& 0.27(0.19)	& 0.08(0.22)	&$\cdots$\\
2009Y&0.009&	 0.03(0.20)	& 0.01(0.14)	& 0.00(0.11)	&$-$0.02(0.14)	&$-$0.03(0.14)	& 0.01(0.15)	& 0.00(0.18)	& 0.13(0.21)	& 0.00(0.19)	\\


==> massproj.txt <==
We have 86 objects at d<10 and 27 at d>10. 

In d<10 case 65 have mass >10 solar massIn d>10 case 24 ave mass >10 solar mass

This means that there are 75% galaxies that are massive in d<10 and 88% are massive in d>10.

So, 13% more massive galaxies at larger distances 


==> slope_off.dat <==
All
& $u$ &-0.076 (0.041 )& -0.147 (0.044 )\\
& $B$ &-0.041 (0.031 )& -0.089 (0.031 )\\
& $g$ &-0.032 (0.031 )& -0.076 (0.028 )\\
& $V$ &-0.029 (0.029 )& -0.074 (0.030 )\\
& $r$ &-0.041 (0.028 )& -0.087 (0.029 )\\
& $i$ &-0.046 (0.030 )& -0.085 (0.032 )\\
& $Y$ &-0.093 (0.031 )& -0.137 (0.038 )\\
& $J$ &-0.078 (0.040 )& -0.090 (0.046 )\\
& $H$ &-0.036 (0.036 )& -0.093 (0.043)\\

z>0.005
& $u$ &-0.088 (0.040 )& -0.156 (0.045 )\\
& $B$ &-0.039 (0.030 )& -0.078 (0.031 )\\
& $g$ &-0.031 (0.029 )& -0.068 (0.028 )\\
& $V$ &-0.026 (0.027 )& -0.066 (0.030 )\\
& $r$ &-0.039 (0.027 )& -0.078 (0.029 )\\
& $i$ &-0.045 (0.029 )& -0.074 (0.032 )\\
& $Y$ &-0.090 (0.032 )& -0.124 (0.038 )\\
& $J$ &-0.076 (0.042 )& -0.064 (0.047 )\\
& $H$ &-0.039 (0.033 )& -0.075 (0.044 )\\

z>0.01
& $u$ &-0.072 (0.038 )& -0.136 (0.047 )\\
& $B$ &-0.029 (0.027 )& -0.089 (0.032 )\\
& $g$ &-0.024 (0.027 )& -0.085 (0.027 )\\
& $V$ &-0.016 (0.024 )& -0.076 (0.031 )\\
& $r$ &-0.030 (0.025 )& -0.089 (0.031 )\\
& $i$ &-0.034 (0.026 )& -0.080 (0.033 )\\
& $Y$ &-0.080 (0.031 )& -0.122 (0.041 )\\
& $J$ &-0.074 (0.037 )& -0.096 (0.051 )\\
& $H$ &-0.027 (0.035 )& -0.090 (0.048 )\\

sbv<0.05

& $u$ &-0.092 (0.038 )& -0.166 (0.046 )\\
& $B$ &-0.031 (0.026 )& -0.086 (0.031 )\\
& $g$ &-0.027 (0.025 )& -0.083 (0.025 )\\
& $V$ &-0.022 (0.026 )& -0.077 (0.031 )\\
& $r$ &-0.037 (0.027 )& -0.090 (0.031 )\\
& $i$ &-0.046 (0.027 )& -0.096 (0.033 )\\
& $Y$ &-0.084 (0.032)& -0.142 (0.042)\\
& $J$ &-0.078 (0.039)& -0.103 (0.050)\\
& $H$ &-0.037 (0.036)& -0.097 (0.047)\\

91bg

& $u$ &-0.061 (0.038)& -0.099 (0.045)\\
& $B$ &-0.036 (0.030)& -0.063 (0.031)\\
& $g$ &-0.028 (0.029)& -0.051 (0.028)\\
& $V$ &-0.025 (0.028)& -0.052 (0.031)\\
& $r$ &-0.038 (0.028)& -0.061 (0.030)\\
& $i$ &-0.041 (0.029)& -0.060 (0.033)\\
& $Y$ &-0.087 (0.033)& -0.118 (0.040)\\
& $J$ &-0.080 (0.039)& -0.080 (0.049)\\
& $H$ &-0.035 (0.036)& -0.067 (0.046)\\


